Outflows and spectral evolution in the eclipsing AMXP SWIFT J1749.4-2807 with NICER, XMM-Newton and NuSTAR

The neutron star low-mass X-ray binary SWIFT J1749.4-2807 is the only known eclipsing accreting millisecond X-ray pulsar. In this manuscript we perform a spectral characterization of the system throughout its 2021, two-week-long outburst, analyzing 11 NICER observations and quasi-simultaneous XMM-Newton and NuSTAR single observations at the outburst peak. The broadband spectrum is well-modeled with a black body component with a temperature of $\sim$0.6 keV, most likely consistent with a hot spot on the neutron star surface, and a Comptonisation spectrum with power-law index $\Gamma \sim 1.9$, arising from a hot corona at $\sim$12 keV. No direct emission from the disc was found, possibly due to it being too cool. A high truncation radius for the disc, i.e., at $\sim$20--30 R$_{G}$ , was obtained from the analysis of the broadened profile of the Fe line in the reflection component. The significant detection of a blue-shifted Fe XXVI absorption line at $\sim$7 keV indicates weakly relativistic X-ray disc winds, which are typically absent in the hard state of X-ray binaries. By comparing the low flux observed during the outburst and the one expected in a conservative mass-transfer, we conclude that mass-transfer in the system is highly non-conservative, as also suggested by the wind detection. Finally, using the Nicer spectra alone, we followed the system while it was fading to quiescence. During the outburst decay, as the spectral shape hardened, the hot spot on the neutron star surface cooled down and shrank, a trend which could be consistent with the pure power-law spectrum observed during quiescence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
